Adversarial Discriminative Sim-to-real Transfer of Visuo-motor Policies

Various approaches have been proposed to learn visuo-motor policies for real-world robotic applications. One solution is first learning in simulation then transferring to the real world. In the transfer, most existing approaches need real-world images with labels. However, the labelling process is often expensive or even impractical in many robotic applications. In this paper, we propose an adversarial discriminative sim-to-real transfer approach to reduce the cost of labelling real data. The effectiveness of the approach is demonstrated with modular networks in a table-top object reaching task where a 7 DoF arm is controlled in velocity mode to reach a blue cuboid in clutter through visual observations. The adversarial transfer approach reduced the labelled real data requirement by 50%. Policies can be transferred to real environments with only 93 labelled and 186 unlabelled real images. The transferred visuo-motor policies are robust to novel (not seen in training) objects in clutter and even a moving target, achieving a 97.8% success rate and 1.8 cm control accuracy.

==> readme.txt <==
% readme.txt for sagej.cls
% Version 1.01 released 11 June 2015
%
% This software may only be used to prepare an article for publication in a
% SAGE Publications journal
% Any other use constitutes an infringement of copyright.
%
% The release consists of the following files:
%
%   readme.txt     		this file
%   sagej.cls      		the LaTeX2e class file
%   Sage_LaTeX_Guidelines.tex   authors' instructions
%   Sage_Latex_Guidelines.tex   authors' instructions in PDF format
%   SAGE_Logo.pdf  		title page graphic in PDF format
%   SAGE_Logo.eps  		title page graphic in eps format
%   SageV.bst      		SAGE Vancouver style bst
%   SageH.bst      		SAGE Harvard style bst
%
% Typeset Sage_Latex_Guidelines.tex for instructions and examples, or view the PDF.
%
% Simply place sagej.cls, sagedoc.tex and the SAGE_Logo files in your systems usual 
% directories and typeset using your LaTeX2e/PDFLaTeX command.
%
%
%
% *** IMPORTANT NOTE ***
% When you submit your paper, please use the "doublespace" option
% in the documentclass line which will double-space your document
% and make the task of reviewing much simpler.
%

